Horizon-independent Preconditioner Design for Linear Predictive Control

First-order optimization solvers, such as the Fast Gradient Method, are increasingly being used to solve Model Predictive Control problems in resource-constrained environments. Unfortunately, the convergence rate of these solvers is significantly affected by the conditioning of the problem data, with ill-conditioned problems requiring a large number of iterations. To reduce the number of iterations required, we present a simple method for computing a horizon-independent preconditioning matrix for the Hessian of the condensed problem. The preconditioner is based on the block Toeplitz structure of the Hessian. Horizon-independence allows one to use only the predicted system and cost matrices to compute the preconditioner, instead of the full Hessian. The proposed preconditioner has equivalent performance to an optimal preconditioner in numerical examples, producing speedups between 2x and 9x for the Fast Gradient Method. Additionally, we derive horizon-independent spectral bounds for the Hessian in terms of the transfer function of the predicted system, and show how these can be used to compute a novel horizon-independent bound on the condition number for the preconditioned Hessian.

==> figures/data/spectrum_InvertedPendulum.csv <==
N,cond_bound,cond_q,perc_q,cond_p,perc_p
5,2.4961575706937245,11.272050745068219,3.515760894828256,1.5574855198699324,-0.37604679361764776
15,2.4961575706937245,28.08778735818525,10.252409578606521,2.087002950355837,-0.16391377897837447
25,2.4961575706937245,35.142737482598434,13.078733608484368,2.2872200006066894,-0.08370367822131028
35,2.4961575706937245,41.43993898235826,15.601491616108753,2.3732439826482294,-0.049241117423262364
45,2.4961575706937245,45.725688864009015,17.31843045521404,2.4139048680212736,-0.03295172694149731
55,2.4961575706937245,48.36953915500167,18.37759848291907,2.434182358692913,-0.024828245110979714
65,2.4961575706937245,49.98890461405584,19.02634176662296,2.4444176670975684,-0.02072781951092002
75,2.4961575706937245,51.19655439962437,19.510145273159168,2.4494047228178144,-0.018729926517786554
85,2.4961575706937245,52.41066454694121,19.99653690226591,2.451583791880099,-0.017856957163660758
95,2.4961575706937245,53.49749859720113,20.431939724195082,2.452307192608793,-0.01756715144899468
105,2.4961575706937245,54.35654069440614,20.77608550541124,2.4524072496101357,-0.01752706703985431
115,2.4961575706937245,55.014180358798335,21.039546302963945,2.460778917173061,-0.01417324528548539
125,2.4961575706937245,55.51028624958016,21.238294129065302,2.4663471858024075,-0.011942509255548368
135,2.4961575706937245,55.87726610375243,21.38531203309541,2.469827986781935,-0.010548045612550091
145,2.4961575706937245,56.14068416273002,21.490841452419836,2.471841280132839,-0.009741488616893463
155,2.4961575706937245,56.3217732098523,21.56338857414339,2.472853894416869,-0.00933581940116816
165,2.4961575706937245,56.43900677708387,21.610354185853144,2.4732350831260956,-0.009183109206226222
175,2.4961575706937245,56.5088029656842,21.6383156372534,2.473298094122899,-0.009157866009425197
185,2.4961575706937245,56.54588169460663,21.653169959495614,2.476306807399364,-0.007952528128600337
195,2.4961575706937245,56.56434815821874,21.66056791538947,2.4788474075848383,-0.006934723717812143
205,2.4961575706937245,56.62385583306132,21.684407626288028,2.4806469573944088,-0.00621379574808053
215,2.4961575706937245,56.72835638061421,21.726272189959722,2.481831337932566,-0.005739314268200187
225,2.4961575706937245,56.806391914945046,21.757534452906185,2.482530131062231,-0.00545936674490713
235,2.4961575706937245,56.861159358255286,21.77947515246508,2.4828712692168287,-0.005322701432347202
245,2.4961575706937245,56.89712508187179,21.79388358726854,2.482982007091253,-0.005278338097386049


==> figures/data/spectrum_JonesMorari.csv <==
N,cond_bound,cond_q,perc_q,cond_p,perc_p
1,9.58118723565839,3.881589503323401,-0.5948738493620859,4.496400143074175,-0.5307053257095444
2,9.58118723565839,5.097921096368846,-0.46792386256727486,5.766263979009551,-0.39816811453708006
3,9.58118723565839,6.069539518928847,-0.3665148827965925,6.6440788946645295,-0.3065495192561104
4,9.58118723565839,6.801318657932066,-0.2901382166273155,7.259992008626429,-0.2422659290482445
5,9.58118723565839,7.348864033784624,-0.23299024922148576,7.708510890524837,-0.19545347555300838
6,9.58118723565839,7.7605411571478164,-0.19002301423926454,8.04229059205466,-0.16061648788955968
7,9.58118723565839,8.074589870767502,-0.15724537344221512,8.29688766948274,-0.13404388564664116
8,9.58118723565839,8.31755450572733,-0.13188686316745668,8.494676002062876,-0.11340048021938613
9,9.58118723565839,8.5084716189114,-0.1119606151474271,8.651145539188692,-0.09706956701653364
10,9.58118723565839,8.660592661676418,-0.09608355951502413,8.776771141044138,-0.08395787232092174
15,9.58118723565839,9.094639086261342,-0.05078161374263284,9.142682496460536,-0.04576726541423467
20,9.58118723565839,9.283253676844014,-0.031095682767324967,9.307126241683262,-0.02860407455092341
25,9.58118723565839,9.38079669055856,-0.020915001468088983,9.39424308781189,-0.019511584864008107
30,9.58118723565839,9.437445306294057,-0.01500251751989229,9.445722893599074,-0.014138575807720136
35,9.58118723565839,9.473155250576216,-0.011275427817558024,9.47859699480464,-0.010707466447575456
40,9.58118723565839,9.497076698087438,-0.008778717658070303,9.500838904882755,-0.008386051623811513
45,9.58118723565839,9.513868614730198,-0.007026125183907514,9.516575097131335,-0.006743646370523632
50,9.58118723565839,9.526101049021799,-0.005749411349730955,9.528111600988007,-0.005539567630288186
55,9.58118723565839,9.535284182131576,-0.004790956736131438,9.536817817500125,-0.004630889373827801
60,9.58118723565839,9.542351905040086,-0.00405329002169701,9.543547993253434,-0.003928452860713824
65,9.58118723565839,9.547906583907887,-0.0034735415279896487,9.548857170218565,-0.003374327694954429
70,9.58118723565839,9.552350727636982,-0.003009700918283597,9.55311855097557,-0.0029295622757852494
75,9.58118723565839,9.555961510025371,-0.002632839230939614,9.556590509243808,-0.0025671898283169637
80,9.58118723565839,9.5589348055218,-0.002322512814881031,9.55945648622355,-0.002268064374524023
85,9.58118723565839,9.561412190959016,-0.002063945126317657,9.561849614849628,-0.0020182906703663803
90,9.58118723565839,9.563498042683566,-0.0018462422808094576,9.563868401357274,-0.0018075875019601872
95,9.58118723565839,9.565270671156915,-0.001661230921595894,9.565586989987382,-0.0016282163459814735
100,9.58118723565839,9.566789754964187,-0.0015026823231906053,9.567062047263905,-0.001474262849380074


==> figures/data/spectrum_precond_InvertedPendulum.csv <==
N,cond_nocontrol,cond_orig,cond_sdp,cond_strang,bound_strang
1,1.0,1.0,1.0,1.0,2.4961575705930708
2,2.1906706075798863,1.245410582516437,1.2454105825164374,1.245410582516437,2.4961575705930708
3,3.236825256863321,1.3646041257530048,1.3520338539081989,1.364604125753005,2.4961575705930708
4,4.752350496914558,1.4667229697072035,1.4594293452316929,1.466722969707204,2.4961575705930708
5,6.9408491306534845,1.5574855198647164,1.5489068294779107,1.5574855198647157,2.4961575705930708
6,10.081045448055807,1.638684003571493,1.6321245277153928,1.6386840035714931,2.4961575705930708
7,14.560381913926403,1.7115426796935285,1.7052646342951188,1.7115426796935287,2.4961575705930708
8,20.9158981357159,1.777019450383559,1.7717892478542667,1.7770194503835608,2.4961575705930708
9,29.89089746206091,1.835946202471089,1.8311684312303596,1.8359462024710886,2.4961575705930708
10,42.512571396708076,1.8890433700400426,1.8848994343844416,1.8890433700400433,2.4961575705930708
15,233.54300452928024,2.087002950323655,2.0846124694021793,2.087002950323654,2.4961575705930708
20,1204.4212740728917,2.209209399686489,2.2077609408459926,2.2092093996864883,2.4961575705930708
25,6013.271485861972,2.28722000059072,2.2862995419651555,2.2872200005907195,2.4961575705930708
30,29546.073466371996,2.33856397096242,2.337955384341383,2.33856397096242,2.4961575705930708
35,144047.85471562875,2.3732439826715224,2.3728398015889027,2.3732439826715233,2.4961575705930708
40,699636.827267747,2.3971580493566185,2.3968789190452693,2.397158049356617,2.4961575705930708
45,3.391902614602813e6,2.4139048680920343,2.413709988418367,2.413904868092034,2.4961575705930708
50,1.6429692949672036e7,2.4257541496249604,2.4256281699702407,2.425754149624961,2.4961575705930708
55,7.954810625046049e7,2.434182358812333,2.4340967909689546,2.434182358812334,2.4961575705930708
60,3.8507101786121154e8,2.4401774606052675,2.4401275488399317,2.4401774606052693,2.4961575705930708
65,1.8638410676556501e9,2.444417667263183,2.444377730991335,2.444417667263182,2.4961575705930708
70,9.021034557155117e9,2.44737944914437,2.447353113005229,2.4473794491443708,2.4961575705930708
75,4.36610303618114e10,2.449404723024869,2.449406605206896,2.4494047230248683,2.4961575705930708
80,2.1131334848308383e11,2.4507438266605037,2.4507472128627215,2.4507438266605046,2.4961575705930708
85,1.0227220917981294e12,2.4515837921219283,2.4515983700028308,2.451583792121926,2.4961575705930708
90,4.94987236776515e12,2.4520675101449956,2.452074918504653,2.452067510144994,2.4961575705930708
95,2.3960976431882098e13,2.4523071928764457,2.452313189530017,2.4523071928764426,2.4961575705930708
100,1.1732253420648339e14,2.452394284749264,2.452414724681559,2.4523942847492646,2.4961575705930708


==> figures/data/spectrum_precond_JonesMorari.csv <==
N,cond_orig,cond_sdp,cond_strang,bound_strang
1,4.496400143074175,1.000005000060781,1.0852585057669102,3.2217112228595877
2,5.766263979009551,1.742492954750872,1.742542282791653,3.2217112228595877
3,6.6440788946645295,2.1164763007520127,2.1428251499857014,3.2217112228595877
4,7.259992008626429,2.362680787670233,2.3909288001843616,3.2217112228595877
5,7.708510890524837,2.533834783297578,2.5599905660019284,3.2217112228595877
6,8.04229059205466,2.6576860103163096,2.680824856875593,3.2217112228595877
7,8.29688766948274,2.750024565044323,2.7704322730478252,3.2217112228595877
8,8.494676002062876,2.820543422818292,2.8386277550924413,3.2217112228595877
9,8.651145539188692,2.876753802912021,2.8917424558495823,3.2217112228595877
10,8.776771141044138,2.9226848393124585,2.9339128985780754,3.2217112228595877
15,9.142682496460536,3.0583679578575835,3.0653825797642993,3.2217112228595877
20,9.307126241683262,3.119533351857766,3.1235075247129864,3.2217112228595877
25,9.39424308781189,3.1519414436383846,3.1540519610350395,3.2217112228595877
30,9.445722893599074,3.1720903126886792,3.1730569716625077,3.2217112228595877
35,9.47859699480464,3.1836532465870726,3.1848610693363977,3.2217112228595877
40,9.500838904882755,3.190796553055574,3.1926818919700577,3.2217112228595877
45,9.516575097131335,3.1966206462996833,3.1984444192866044,3.2217112228595877
50,9.528111600988007,3.2007025514140417,3.2026281370226273,3.2217112228595877
55,9.536817817500125,3.204667984804679,3.205705798126528,3.2217112228595877
60,9.543547993253434,3.20654512128793,3.2081411020841157,3.2217112228595877
65,9.548857170218565,3.2084611813233654,3.210082160147585,3.2217112228595877
70,9.55311855097557,3.209955509554103,3.2115976671441087,3.2217112228595877
75,9.556590509243808,3.211272955652934,3.2128388297243236,3.2217112228595877
80,9.55945648622355,3.2122155413316116,3.213893837135982,3.2217112228595877
85,9.561849614849628,3.213173384990766,3.214750555902167,3.2217112228595877
90,9.563868401357274,3.2143032666481015,3.2154637872414362,3.2217112228595877
95,9.565586989987382,3.214398655157139,3.216099901278782,3.2217112228595877
100,9.567062047263905,3.2150928631539886,3.216631627251755,3.2217112228595877

